Large-Scale Shape Retrieval with Sparse 3D Convolutional Neural Networks

In this paper we present results of performance evaluation of S3DCNN - a Sparse 3D Convolutional Neural Network - on a large-scale 3D Shape benchmark ModelNet40, and measure how it is impacted by voxel resolution of input shape. We demonstrate comparable classification and retrieval performance to state-of-the-art models, but with much less computational costs in training and inference phases. We also notice that benefits of higher input resolution can be limited by an ability of a neural network to generalize high level features.

==> notes.txt <==
mean sparsity (render size = 40 )

layers - (0, 2, 3, 5, 6, 8, 9, 11, 12, 14, 15, 17)

values - array([   0.17956885,    0.35389398,    0.68730605,    1.07772318,
          1.92964844,    3.25851653,    7.32112238,   15.1447364 ,
         46.29855396,   97.53879915,  100.        ,  100.        ])


------- sparcity for one sample -------

Input spatial resolution 126^3, render size 40
layer #0, has 4092 occupied voxels of all 2000376 (ss=126), it's 0.20456154243%
layer #2, has 8320 occupied voxels of all 1953125 (ss=125), it's 0.425984%
layer #3, has 2118 occupied voxels of all 238328 (ss=62), it's 0.888691215468%
layer #5, has 3219 occupied voxels of all 226981 (ss=61), it's 1.41818037633%
layer #6, has 630 occupied voxels of all 27000 (ss=30), it's 2.33333333333%
layer #8, has 925 occupied voxels of all 24389 (ss=29), it's 3.79269342736%
layer #9, has 192 occupied voxels of all 2744 (ss=14), it's 6.9970845481%
layer #11, has 315 occupied voxels of all 2197 (ss=13), it's 14.3377332726%
layer #12, has 96 occupied voxels of all 216 (ss=6), it's 44.4444444444%
layer #14, has 125 occupied voxels of all 125 (ss=5), it's 100.0%
layer #15, has 8 occupied voxels of all 8 (ss=2), it's 100.0%
layer #17, has 1 occupied voxels of all 1 (ss=1), it's 100.0%

